The ancient main-sequence solar proxy HIP 102152 unveils the activity and rotational fate of our Sun

We present a detailed analysis of the possible future Sun's rotational evolution scenario based on the 8 Gyr-old solar twin HIP 102152. Using HARPS high-cadence observations (and TESS light curves), we analyzed the modulation of a variety of activity proxies (Ca II, HI Balmer, and Na I lines), finding a strong rotational signal of 35.7 $\pm$ 1.4 days ($\log B_{\rm factor}\sim70$, in the case of Ca II K line). This value matches with the theoretical expectations regarding the smooth rotational evolution of the Sun towards the end of the main-sequence, validating the use of gyrochronology after solar age.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
